SCA-Based Beamforming Optimization for IRS-Enabled Secure Integrated Sensing and Communication

Integrated sensing and communication (ISAC) is expected to be offered as a fundamental service in the upcoming sixth-generation (6G) communications standard. However, due to the exposure of information-bearing signals to the sensing targets, ISAC poses unique security challenges. In recent years, intelligent reflecting surfaces (IRSs) have emerged as a novel hardware technology capable of enhancing the physical layer security of wireless communication systems. Therefore, in this paper, we consider the problem of transmit and reflective beamforming design in a secure IRS-enabled ISAC system to maximize the beampattern gain at the target. The formulated non-convex optimization problem is challenging to solve due to the intricate coupling between the design variables. Moreover, alternating optimization (AO) based methods are inefficient in finding a solution in such scenarios, and convergence to a stationary point is not theoretically guaranteed. Therefore, we propose a novel successive convex approximation (SCA)-based second-order cone programming (SOCP) scheme in which all of the design variables are updated simultaneously in each iteration. The proposed SCA-based method significantly outperforms a penalty-based benchmark scheme previously proposed in this context. Moreover, we also present a detailed complexity analysis of the proposed scheme, and show that despite having slightly higher per-iteration complexity than the benchmark approach the average problem-solving time of the proposed method is notably lower than that of the benchmark scheme.

==> bpg_vs_Ns.csv <==
Ns,proposed35dBm,benchmark35dBm,proposed40dBm,benchmark40dBm,proposed45dBm,benchmark45dBm
64,0.000000421,0.000000259,0.00000134,0.000000815,0.00000423,0.00000249
144,0.0000023,0.00000142,0.00000725,0.00000435,0.000023,0.0000104
256,0.00000761,0.0000035,0.000024,0.00000972,0.0000759,0.0000138
400,0.0000191,0.00000598,0.0000603,0.0000131,0.000190788291682147,0.000021
576,0.0000402,0.00000807,0.00012676924035445,0.000016,0.000400781224190048,0.0000287


==> convComp.csv <==
iter,proposed,augBPG,trueBPG
1,0.0000000471,-0.000000799,0.00000000708
2,0.000000133,-0.000000131,0.00000000658
3,0.000000366,-0.0000000271,0.00000000638
4,0.000000642,0.00000000319,0.00000000623
5,0.00000101,0.000000014,0.00000000609
6,0.0000015,0.0000000187,0.00000000595
7,0.00000213,0.0000000213,0.00000000583
8,0.00000297,0.0000000231,0.00000000574
9,0.00000401,0.0000000245,0.00000000567
10,0.00000518,0.0000000257,0.00000000563
11,0.00000622,0.0000000269,0.00000000559
12,0.00000678,0.0000000281,0.00000000556
13,0.00000699,0.0000000292,0.00000000554
14,0.00000705,0.0000000303,0.00000000552
15,0.00000707,0.0000000315,0.0000000055
16,0.00000707,0.0000000326,0.00000000549
17,0.00000708,0.0000000338,0.00000000547
18,0.00000708,0.000000035,0.00000000546
19,0.00000708,0.0000000362,0.00000000546
20,0.00000708,0.0000000374,0.00000000545
21,,0.0000000387,0.00000000545
22,,0.00000004,0.00000000545
23,,0.0000000414,0.00000000545
24,,0.0000000428,0.00000000546
25,,0.0000000442,0.00000000546
26,,0.0000000457,0.00000000547
27,,0.0000000472,0.00000000548
28,,0.0000000487,0.0000000055
29,,0.0000000503,0.00000000551
30,,0.000000052,0.00000000553
31,,0.0000000536,0.00000000555
32,,0.0000000554,0.00000000557
33,,0.0000000572,0.00000000559
34,,0.000000059,0.00000000561
35,,0.0000000609,0.00000000563
36,,0.0000000629,0.00000000565
37,,0.0000000649,0.00000000568
38,,0.000000067,0.0000000057
39,,0.0000000692,0.00000000573
40,,0.0000000714,0.00000000575
41,,0.0000000736,0.00000000578
42,,0.000000076,0.0000000058
43,,0.0000000784,0.00000000583
44,,0.0000000809,0.00000000585
45,,0.0000000835,0.00000000588
46,,0.0000000861,0.0000000059
47,,0.0000000888,0.00000000592
48,,0.0000000916,0.00000000594
49,,0.0000000945,0.00000000595
50,,0.0000000975,0.00000000597
51,,0.000000101,0.00000000599
52,,0.000000104,0.000000006
53,,0.000000107,0.00000000601
54,,0.00000011,0.00000000601
55,,0.000000114,0.00000000602
56,,0.000000117,0.00000000602
57,,0.000000121,0.00000000602
58,,0.000000124,0.00000000602
59,,0.000000128,0.00000000601
60,,0.000000132,0.000000006
61,,0.000000136,0.00000000599
62,,0.00000014,0.00000000597
63,,0.000000144,0.00000000595
64,,0.000000149,0.00000000593
65,,0.000000153,0.00000000591
66,,0.000000157,0.00000000588
67,,0.000000162,0.00000000585
68,,0.000000167,0.0000000058
69,,0.000000171,0.00000000576
70,,0.000000176,0.00000000573
71,,0.000000181,0.00000000571
72,,0.000000186,0.0000000057
73,,0.000000191,0.00000000568
74,,0.000000196,0.00000000567
75,,0.000000201,0.00000000566
76,,0.000000206,0.00000000566
77,,0.000000212,0.00000000565
78,,0.000000217,0.00000000565
79,,0.000000223,0.00000000566
80,,0.000000228,0.00000000567
81,,0.000000234,0.00000000568
82,,0.00000024,0.0000000057
83,,0.000000246,0.00000000573
84,,0.000000252,0.00000000576
85,,0.000000258,0.0000000058
86,,0.000000264,0.00000000585
87,,0.00000027,0.00000000591
88,,0.000000277,0.00000000599
89,,0.000000283,0.00000000607
90,,0.00000029,0.00000000617
91,,0.000000297,0.00000000629
92,,0.000000303,0.00000000642
93,,0.00000031,0.00000000657
94,,0.000000317,0.00000000675
95,,0.000000324,0.00000000695
96,,0.000000332,0.00000000717
97,,0.000000339,0.00000000743
98,,0.000000346,0.00000000772
99,,0.000000354,0.00000000805
100,,0.000000362,0.00000000842
101,,0.00000037,0.00000000884
102,,0.000000378,0.00000000931
103,,0.000000386,0.00000000983
104,,0.000000394,0.0000000104
105,,0.000000402,0.0000000111
106,,0.000000411,0.0000000118
107,,0.00000042,0.0000000127
108,,0.000000429,0.0000000136
109,,0.000000438,0.0000000146
110,,0.000000447,0.0000000158
111,,0.000000457,0.0000000171
112,,0.000000467,0.0000000185
113,,0.000000477,0.0000000201
114,,0.000000488,0.0000000219
115,,0.000000498,0.0000000238
116,,0.000000509,0.000000026
117,,0.000000521,0.0000000284
118,,0.000000533,0.0000000311
119,,0.000000545,0.000000034
120,,0.000000558,0.0000000372
121,,0.000000571,0.0000000408
122,,0.000000585,0.0000000448
123,,0.000000599,0.0000000491
124,,0.000000614,0.0000000539
125,,0.00000063,0.0000000592
126,,0.000000646,0.000000065
127,,0.000000663,0.0000000714
128,,0.000000681,0.0000000785
129,,0.0000007,0.0000000862
130,,0.00000072,0.0000000947
131,,0.000000741,0.000000104
132,,0.000000763,0.000000114
133,,0.000000786,0.000000125
134,,0.000000811,0.000000138
135,,0.000000837,0.000000151
136,,0.000000865,0.000000166
137,,0.000000895,0.000000183
138,,0.000000926,0.0000002
139,,0.000000959,0.00000022
140,,0.000000995,0.000000242
141,,0.00000103,0.000000265
142,,0.00000107,0.000000291
143,,0.00000112,0.000000319
144,,0.00000116,0.00000035
145,,0.00000121,0.000000384
146,,0.00000126,0.000000422
147,,0.00000132,0.000000462
148,,0.00000138,0.000000507
149,,0.00000144,0.000000555
150,,0.00000151,0.000000607
151,,0.00000158,0.000000665
152,,0.00000165,0.000000727
153,,0.00000173,0.000000791
154,,0.00000181,0.000000863
155,,0.0000019,0.000000941
156,,0.000002,0.00000103
157,,0.0000021,0.00000111
158,,0.0000022,0.00000121
159,,0.00000231,0.00000131
160,,0.00000239,0.00000139
161,,0.00000253,0.00000151
162,,0.00000261,0.0000016
163,,0.00000275,0.00000172
164,,0.00000287,0.00000185
165,,0.00000301,0.00000198
166,,0.00000314,0.00000211
167,,0.00000328,0.00000224
168,,0.00000338,0.00000235
169,,0.00000354,0.0000025
170,,0.00000368,0.00000263
171,,0.00000382,0.00000277
172,,0.00000393,0.00000289
173,,0.00000403,0.00000299
174,,0.00000411,0.00000308
175,,0.00000418,0.00000316
176,,0.00000441,0.00000333
177,,0.00000454,0.00000346
178,,0.00000465,0.00000357
179,,0.00000474,0.00000367
180,,0.00000482,0.00000375
181,,0.00000499,0.00000389
182,,0.00000509,0.00000398
183,,0.00000523,0.0000041
184,,0.00000532,0.0000042
185,,0.00000541,0.00000428
186,,0.00000555,0.0000044
187,,0.00000565,0.00000449
188,,0.00000577,0.0000046
189,,0.00000587,0.00000469
190,,0.00000598,0.00000478
191,,0.00000607,0.00000486
192,,0.00000615,0.00000494
193,,0.00000625,0.00000503
194,,0.00000635,0.00000511
195,,0.00000644,0.00000519
196,,0.00000653,0.00000527
197,,0.00000661,0.00000534
198,,0.00000669,0.00000541
199,,0.00000677,0.00000548
200,,0.00000685,0.00000555
201,,0.00000693,0.00000561
202,,0.000007,0.00000567
203,,0.00000707,0.00000574
204,,0.00000714,0.00000579
205,,0.00000689,0.00000582
206,,0.00000694,0.00000587
207,,0.00000673,0.00000588
208,,0.00000677,0.00000592
209,,0.0000066,0.00000592
210,,0.00000663,0.00000595
211,,0.00000647,0.00000595
212,,0.0000065,0.00000597
213,,0.00000636,0.00000596
214,,0.00000639,0.00000597
215,,0.00000627,0.00000596
216,,0.00000629,0.00000597
217,,0.00000618,0.00000596
218,,0.0000062,0.00000596
219,,0.0000061,0.00000594
220,,0.00000612,0.00000595
221,,0.00000604,0.00000592
222,,0.00000605,0.00000592
223,,0.00000597,0.0000059
224,,0.00000599,0.0000059
225,,0.00000592,0.00000588
226,,0.00000593,0.00000587
227,,0.00000587,0.00000585
228,,0.00000582,0.00000582
229,,0.00000577,0.00000579
230,,0.00000573,0.00000576
231,,0.0000057,0.00000573
232,,0.00000566,0.00000571
233,,0.00000564,0.00000568
234,,0.00000561,0.00000565
235,,0.00000559,0.00000563
236,,0.00000557,0.00000561
237,,0.00000556,0.00000559
238,,0.00000554,0.00000557
239,,0.00000553,0.00000555
240,,0.00000552,0.00000553
241,,0.00000551,0.00000552
242,,0.00000551,0.00000551
243,,0.0000055,0.0000055
244,,0.0000055,0.00000549
245,,0.00000549,0.00000548
246,,0.00000549,0.00000547
247,,0.00000549,0.00000546
248,,0.00000549,0.00000546
249,,0.00000548,0.00000545
250,,0.00000548,0.00000545
251,,0.00000548,0.00000544
252,,0.00000548,0.00000544
253,,0.00000548,0.00000544
254,,0.00000548,0.00000543
255,,0.00000548,0.00000543
256,,0.00000548,0.00000543
257,,0.00000548,0.00000543
258,,0.00000548,0.00000543
259,,0.00000548,0.00000543
260,,0.00000548,0.00000542
261,,0.00000548,0.00000542
262,,0.00000548,0.00000542
263,,0.00000548,0.00000542
264,,0.00000548,0.00000542
265,,0.00000548,0.00000542
266,,0.00000548,0.00000542
267,,0.00000548,0.00000542
268,,0.00000548,0.00000542
269,,0.00000548,0.00000542
270,,0.00000548,0.00000542
271,,0.00000548,0.00000542
272,,0.00000548,0.00000542
273,,0.00000548,0.00000542
274,,0.00000548,0.00000542
275,,0.00000548,0.00000542
276,,0.00000548,0.00000542
277,,0.00000548,0.00000542
278,,0.00000548,0.00000542
279,,0.00000548,0.00000542
280,,0.00000548,0.00000542
281,,0.00000548,0.00000542
282,,0.00000548,0.00000542
283,,0.00000548,0.00000542


==> time_vs_Ns.csv <==
Ns,proposed2U,benchmark2U,proposed3U,benchmark3U,proposed4U,benchmark4U
64,2.98402360439301,89.453426926136,9.28909912586212,153.441447174549,16.321939406395,230.906582298279
144,7.20285315752029,136.554926540852,20.0909122443199,239.404360105991,35.9122142910957,385.282691690922
256,16.8626101183891,216.177316501141,40.5340496850014,424.724758946896,93.1462483119965,649.39672015667
400,36.4410474491119,440.952043886185,90.7179349207878,900.870386960506,257.495717358589,1293.87501179934
576,96.7291707181931,752.06609139204,242.483159809113,1850.69063727379,605.123526670933,2158.14266823053

